The mass-metallicity relation at z>3 down to M_*= 10^4 M_Sun. A local perspective using the metallicity distribution of RR Lyrae stars

The mass-metallicity relation (MZR) is a fundamental scale law of galaxies. It is observed to evolve with redshift in unresolved galaxies up to z>6. However, observational constraints limits our view at such early epochs to galaxies with M_* >= 10^7 M_Sun. On the other hand, in the local Universe the MZR can be traced down to the faintest end of the galaxy luminosity function (M_*= 10^2 M_Sun) but we have access only to its present-day realization. We propose to use RR Lyrae stars to get the mean metallicity of local dwarf galaxies at the early epoch in which these variable stars were formed (z>~3), opening a new window on the evolution of the MZR across cosmic times down to the lowest mass. We use available data for a sample of Milky Way satellites to show that indeed the evolution of the MZR from the epoch of the formation of RR Lyrae to the present day can be traced with this approach, with results broadly compatible with those inferred from high z galaxies from nebular emission lines. The limitations of the approach as well as possible ways to refine the analysis are also briefly discussed.

==> note.txt <==
Authors: M. Bellazzini, T. Muraveva, A. Garofalo

Title: The mass-metallicity relation at z>~3 down to 
M_*= 10^4 M_Sun. A local perspective using the 
metallicity distribution of RR Lyrae stars.

Abstract: The mass-metallicity relation (MZR) is a fundamental scale law of
galaxies. It is observed to evolve with redshift in unresolved galaxies up to
z>6. However, observational constraints limits our view at such early epochs
to galaxies with M_* >= 10^7 M_Sun. On the other hand, in the
local Universe the MZR can be traced down to the faintest end of the galaxy
luminosity function (M_*= 10^2 M_Sun) but we have access only to
its present-day realization. We propose to use RR Lyrae stars to get the mean
metallicity of local dwarf galaxies at the early epoch in which these variable
stars were formed (z>~3), opening a new window on the evolution of the
MZR across cosmic times down to the lowest mass. We use available data for a
sample of Milky Way satellites to show that  indeed the evolution of the MZR
from the epoch of the formation of RR Lyrae to the present day can be traced
with this approach, with results broadly compatible with those inferred from
high z galaxies from nebular emission lines.

Comments: 4 pages (2 figures) + 1 page appendix (1 figure, 1 table). Submitted
to A&A Letters.

